Stale but Stable: Staleness-Adaptive Trust Regions for Stabilizing Asynchronous Reinforcement Learning

Asynchronous reinforcement learning improves throughput by decoupling rollout generation from optimization, but the resulting staleness is an inevitable byproduct, compounded jointly by policy lag, engine delays, and mixture-of-experts routing. From a trust-region perspective, this mismatch is critical: in the finite-horizon improvement bound, training-inference divergence governs the approximation error, whereas PPO clipping only gates sampled outward updates and therefore acts as a sampled surrogate rather than a full-policy constraint. As a result, the high-staleness update can remain weakly controlled in exactly the asynchronous regime where stale rollouts matter most. We introduce the Staleness-Adaptive Trust Region (SAT), which uses the detached sampled log-ratio as a practical staleness proxy, identifies the high-mismatch tail within each batch through Staleness-based kernel function scaling, and contracts only the sign-selected endpoint of the nominal PPO interval using Effective contraction factors. This design preserves the baseline behavior on ordinary tokens, while making the update more conservative exactly on newly intercepted outward bands. We evaluate SAT in a fully decoupled asynchronous reinforcement learning setup built on Qwen3-30B-A3B-Base, leveraging SGLang as the inference engine and Megatron as the training pipeline. In this setting, SAT-GSPO w/ R3 attains the best observed AIME24 avg@8, reaching 35.83 at lag 1 and 34.79 at lag 8, while SAT-GSPO reaches 34.17 at lag 1. More broadly, the results indicate that aligning the clip interval with observed staleness heterogeneity is an effective way to stabilize the reported asynchronous regime.

==> figures/data/eps_high_band.dat <==
x ylo yhi
0 0.010455346 0.010979245
1 0.010624528 0.01131195
2 0.010404403 0.011122013
3 0.010584906 0.011445912
4 0.010792453 0.011522642
5 0.010964151 0.011712579
6 0.011149686 0.01168805
7 0.010842138 0.011796855
8 0.010897484 0.011866038
9 0.011394969 0.012131447
10 0.011465409 0.011801258
11 0.011363522 0.011807547
12 0.011421384 0.011886164
13 0.011380503 0.011968553
14 0.011579874 0.012069182
15 0.011415094 0.011865409
16 0.011287421 0.011651572
17 0.011093082 0.011722013
18 0.011368553 0.01195283
19 0.011608805 0.011835849
20 0.011333962 0.011796226
21 0.011377358 0.012039623
22 0.011562893 0.011908805
23 0.0112 0.011451572
24 0.011373585 0.01177044
25 0.011305031 0.011578616
26 0.011245912 0.011623899
27 0.011413208 0.011757862
28 0.011137107 0.011487421
29 0.011012579 0.011324528
30 0.01137673 0.011903774
31 0.011250943 0.011755975
32 0.011298742 0.011612579
33 0.011015094 0.011469811
34 0.011054717 0.011338994
35 0.011543396 0.011774843
36 0.011330189 0.011783019
37 0.011210692 0.011543396
38 0.011456604 0.011877987
39 0.010860377 0.011261635
40 0.011013836 0.011398742
41 0.010684906 0.010957862
42 0.011442767 0.011789937
43 0.010849057 0.011238365
44 0.011692453 0.012069811
45 0.011068553 0.011532075
46 0.010773585 0.011074843
47 0.011205031 0.011600629
48 0.011077987 0.01148805
49 0.011001887 0.011154088
50 0.011215094 0.011367925
51 0.010962893 0.011227044
52 0.011198113 0.011316352
53 0.01064717 0.010791195
54 0.010594969 0.010928302
55 0.011667296 0.011940881
56 0.011413836 0.01166478
57 0.011386164 0.011676101
58 0.010907547 0.01111195
59 0.010687421 0.011040881
60 0.011030189 0.011228302
61 0.011473585 0.011827044
62 0.011364151 0.011628931
63 0.011223899 0.011650314
64 0.010710692 0.011052201
65 0.0112 0.011571069
66 0.010781132 0.011135849
67 0.011262893 0.011610692
68 0.010697484 0.011013836
69 0.011647799 0.011961006
70 0.011072327 0.011322642
71 0.011279245 0.011662893
72 0.01109434 0.011403145
73 0.011743396 0.011984906
74 0.011325786 0.011462264
75 0.011336478 0.011565409
76 0.01136478 0.011674214
77 0.011085535 0.01142956
78 0.011022642 0.011173585
79 0.010999371 0.011150943
80 0.011320755 0.011718239
81 0.01149434 0.011886164
82 0.010850314 0.011208805
83 0.010818868 0.011194969
84 0.011200629 0.011587421
85 0.011144654 0.011506918
86 0.011569811 0.011879245
87 0.010888679 0.011147799
88 0.011147799 0.011640881
89 0.011330189 0.011662893
90 0.011060377 0.011249686
91 0.011747799 0.011951572
92 0.011602516 0.011891824
93 0.011351572 0.011733333
94 0.012226415 0.012612579
95 0.011932075 0.012177358
96 0.011455346 0.011879874
97 0.011530818 0.011940881
98 0.011291195 0.011747799
99 0.011525157 0.011810063
100 0.011864151 0.012109434
101 0.011236478 0.011506289
102 0.011522013 0.011881761
103 0.011542767 0.011883648
104 0.011852201 0.012052201
105 0.012045912 0.012337736
106 0.011422013 0.011845283
107 0.011181132 0.011447799
108 0.011838365 0.012157862
109 0.011900629 0.012300629
110 0.011768553 0.012003774
111 0.011891195 0.012291195
112 0.011734591 0.012065409
113 0.01181761 0.012420126
114 0.01197673 0.012506918
115 0.011886164 0.012378616
116 0.011955975 0.012418239
117 0.012014465 0.012469182
118 0.01175283 0.012430189
119 0.012504403 0.013291824
120 0.012215723 0.012568553
121 0.01222327 0.012779874
122 0.011575472 0.012060377
123 0.012191195 0.012675472
124 0.012127673 0.012520126
125 0.012483648 0.013066038
126 0.012881761 0.013461635
127 0.011883648 0.012244654
128 0.012644025 0.013179874
129 0.013095597 0.013903774
130 0.012672956 0.013396226
131 0.012706918 0.013389937
132 0.012283648 0.012910692
133 0.012521384 0.013110692
134 0.012554717 0.013241509
135 0.012373585 0.012902516
136 0.012260377 0.01268805
137 0.012562264 0.013261635
138 0.012836478 0.013779874
139 0.013840881 0.014826415
140 0.012749686 0.013675472
141 0.012691195 0.013788679
142 0.01283522 0.01307044
143 0.012815723 0.01341761
144 0.013030818 0.013613208
145 0.013742767 0.014787421
146 0.013564151 0.014993711
147 0.012877987 0.014148428
148 0.013414465 0.01407673
149 0.014250314 0.015045912
150 0.013107547 0.01424717
151 0.013183019 0.014171698
152 0.013816981 0.014522642
153 0.014096855 0.0155
154 0.013169182 0.014814465
155 0.013616981 0.014940881
156 0.013418868 0.015002516
157 0.014421384 0.015722642
158 0.013773585 0.015413208
159 0.014307547 0.01561761
160 0.013658491 0.014872327
161 0.014255975 0.016981132
162 0.015068553 0.01677044
163 0.014318868 0.016091824
164 0.014084906 0.016769811
165 0.014162264 0.016077358
166 0.013867925 0.016166038
167 0.014619497 0.017191824
168 0.014025786 0.016657862
169 0.014584906 0.017910063
170 0.014533962 0.017106918
171 0.014486792 0.018247799
172 0.014344025 0.017433333
173 0.014585535 0.017362893
174 0.014999371 0.017393711
175 0.015597484 0.018367925
176 0.014793082 0.017531447
177 0.014322013 0.017626415
178 0.015295597 0.018464151
179 0.013940881 0.017357862
180 0.015434591 0.01911195
181 0.01620566 0.019946541
182 0.016016981 0.018631447
183 0.01426478 0.016760377
184 0.014737107 0.018271069
185 0.015551572 0.020156604
186 0.015444025 0.019615094
187 0.014294969 0.01874717
188 0.014995597 0.018091824
189 0.015556604 0.018579245
190 0.015379874 0.01902956
191 0.014581132 0.017731447
192 0.015840252 0.01907044
193 0.015631447 0.018641509
194 0.015030189 0.018786792
195 0.015658491 0.018978616
196 0.013483019 0.017326415
197 0.014407547 0.01808805
198 0.016028931 0.019155346
199 0.014595597 0.018172956
200 0.015141509 0.018493082


==> figures/data/eps_high_mean.dat <==
x y
0 0.01071761
1 0.010967925
2 0.010762893
3 0.011015723
4 0.011157233
5 0.011338365
6 0.011418868
7 0.011319497
8 0.011381761
9 0.011763522
10 0.011633333
11 0.011585535
12 0.011654088
13 0.011674214
14 0.011824528
15 0.011640252
16 0.011469182
17 0.011407547
18 0.011661006
19 0.011722013
20 0.01156478
21 0.011708805
22 0.011735849
23 0.011325786
24 0.011571698
25 0.011442138
26 0.01143522
27 0.011585535
28 0.01131195
29 0.011168553
30 0.011640252
31 0.011503774
32 0.011455975
33 0.011242138
34 0.011196855
35 0.011659119
36 0.011556604
37 0.011377358
38 0.011667296
39 0.011061006
40 0.011206289
41 0.010821384
42 0.011616352
43 0.011044025
44 0.011881132
45 0.0113
46 0.010923899
47 0.011402516
48 0.011283019
49 0.011077987
50 0.011291824
51 0.011094969
52 0.011257233
53 0.010718868
54 0.010761635
55 0.011804403
56 0.011539623
57 0.011530818
58 0.011009434
59 0.010864151
60 0.01112956
61 0.011650314
62 0.011496855
63 0.011437107
64 0.010881761
65 0.011385535
66 0.010958491
67 0.011437107
68 0.010855975
69 0.011804403
70 0.011197484
71 0.011471069
72 0.011249057
73 0.011864151
74 0.01139434
75 0.011450943
76 0.011519497
77 0.011257233
78 0.011098113
79 0.011074843
80 0.011519497
81 0.011690566
82 0.01102956
83 0.011006918
84 0.01139434
85 0.011325786
86 0.011724528
87 0.011018239
88 0.01139434
89 0.011496855
90 0.011154717
91 0.011849686
92 0.01174717
93 0.011542138
94 0.012419497
95 0.012054717
96 0.011667296
97 0.011735849
98 0.011519497
99 0.011667296
100 0.011986792
101 0.011371069
102 0.011701887
103 0.011713208
104 0.011952201
105 0.012191824
106 0.011633333
107 0.011314465
108 0.011998113
109 0.012100629
110 0.011886164
111 0.012091195
112 0.0119
113 0.012118868
114 0.012241509
115 0.012132704
116 0.012187421
117 0.012241509
118 0.012091195
119 0.012898113
120 0.012392453
121 0.012501258
122 0.011818239
123 0.012433333
124 0.012323899
125 0.012774843
126 0.013171698
127 0.012064151
128 0.01291195
129 0.013499371
130 0.013034591
131 0.013048428
132 0.012597484
133 0.012815723
134 0.012898113
135 0.012638365
136 0.012474214
137 0.01291195
138 0.013308176
139 0.014333333
140 0.013212579
141 0.013239623
142 0.01295283
143 0.013116981
144 0.013322013
145 0.014265409
146 0.014278616
147 0.013513208
148 0.013745912
149 0.014647799
150 0.013677358
151 0.013677358
152 0.014169811
153 0.014798113
154 0.013991824
155 0.014278616
156 0.014210692
157 0.015071698
158 0.014593082
159 0.014962264
160 0.014265409
161 0.015618868
162 0.015919497
163 0.015205031
164 0.015427044
165 0.015119497
166 0.015016981
167 0.01590566
168 0.015342138
169 0.016247799
170 0.015820126
171 0.016367296
172 0.015888679
173 0.015974214
174 0.016196226
175 0.01698239
176 0.016162264
177 0.015974214
178 0.016879874
179 0.015649686
180 0.017272956
181 0.018076101
182 0.017324528
183 0.015512579
184 0.016503774
185 0.017854088
186 0.01752956
187 0.016521384
188 0.016544025
189 0.017067925
190 0.017204403
191 0.016156604
192 0.017455346
193 0.017136478
194 0.016908176
195 0.017318868
196 0.015404403
197 0.016247799
198 0.017591824
199 0.016384277
200 0.01681761


==> figures/data/eps_low_band.dat <==
x ylo yhi
0 0.0075402516 0.0079144654
1 0.0076610063 0.0081515723
2 0.0075037736 0.0080163522
3 0.0076327044 0.0082477987
4 0.0077805031 0.0083025157
5 0.0079031447 0.0084377358
6 0.0080358491 0.0084207547
7 0.0078163522 0.0084987421
8 0.0078559748 0.0085471698
9 0.0082113208 0.0087371069
10 0.0082616352 0.0085018868
11 0.0081886792 0.0085056604
12 0.0082301887 0.0085622642
13 0.0082006289 0.0086207547
14 0.0083433962 0.0086930818
15 0.0082257862 0.0085471698
16 0.0081339623 0.0083943396
17 0.0079955975 0.0084446541
18 0.0081924528 0.0086100629
19 0.008363522 0.0085257862
20 0.0081672956 0.0084981132
21 0.0081987421 0.0086716981
22 0.0083314465 0.0085779874
23 0.0080716981 0.0082515723
24 0.0081955975 0.0084792453
25 0.0081471698 0.0083427673
26 0.0081050314 0.0083748428
27 0.0082238994 0.0084704403
28 0.008027044 0.0082767296
29 0.0079377358 0.0081610063
30 0.0081981132 0.0085742138
31 0.0081081761 0.0084691824
32 0.0081421384 0.0083666667
33 0.0079396226 0.0082641509
34 0.007981761 0.0081830189
35 0.0083169811 0.0084823899
36 0.0081647799 0.0084880503
37 0.0080792453 0.0083176101
38 0.0082553459 0.0085566038
39 0.0078295597 0.0081157233
40 0.0079389937 0.0082138365
41 0.0077044025 0.0078993711
42 0.008245283 0.0084930818
43 0.0078213836 0.0080993711
44 0.0084238994 0.0086930818
45 0.0079779874 0.008308805
46 0.0077672956 0.0079823899
47 0.0080754717 0.0083578616
48 0.0079849057 0.0082773585
49 0.0079301887 0.0080389937
50 0.0080830189 0.0081918239
51 0.0079025157 0.008091195
52 0.0080704403 0.0081553459
53 0.0076767296 0.0077798742
54 0.0076396226 0.0078779874
55 0.0084056604 0.0086012579
56 0.0082245283 0.0084037736
57 0.0082044025 0.0084119497
58 0.0078628931 0.008008805
59 0.0077056604 0.0079584906
60 0.0079503145 0.0080924528
61 0.0082672956 0.0085201258
62 0.0081893082 0.0083786164
63 0.0080886792 0.0083937107
64 0.0077220126 0.0079666667
65 0.0080716981 0.0083371069
66 0.007772327 0.0080257862
67 0.0081169811 0.0083654088
68 0.0077132075 0.0079389937
69 0.0083918239 0.0086157233
70 0.0079805031 0.0081597484
71 0.0081283019 0.0084025157
72 0.0079962264 0.0082169811
73 0.0084603774 0.0086320755
74 0.0081616352 0.0082591195
75 0.0081691824 0.0083333333
76 0.0081893082 0.0084106918
77 0.0079899371 0.0082358491
78 0.007945283 0.0080528302
79 0.0079289308 0.008036478
80 0.0081578616 0.0084421384
81 0.0082823899 0.0085622642
82 0.0078220126 0.0080786164
83 0.0077993711 0.0080679245
84 0.008072327 0.0083484277
85 0.0080327044 0.008291195
86 0.0083358491 0.0085572327
87 0.0078496855 0.0080345912
88 0.0080345912 0.0083867925
89 0.0081647799 0.0084025157
90 0.007972327 0.0081075472
91 0.008463522 0.008608805
92 0.0083597484 0.0085660377
93 0.0081798742 0.0084528302
94 0.0088050314 0.0090811321
95 0.0085949686 0.0087704403
96 0.0082540881 0.0085578616
97 0.0083081761 0.0086012579
98 0.0081371069 0.0084628931
99 0.0083044025 0.0085075472
100 0.0085459119 0.0087213836
101 0.0080981132 0.008290566
102 0.0083018868 0.0085584906
103 0.0083163522 0.0085603774
104 0.0085377358 0.0086805031
105 0.0086761006 0.0088842767
106 0.0082301887 0.0085327044
107 0.0080584906 0.0082490566
108 0.008527673 0.0087559748
109 0.008572327 0.0088578616
110 0.0084779874 0.0086459119
111 0.0085660377 0.0088515723
112 0.0084540881 0.0086899371
113 0.0085125786 0.0089433962
114 0.0086264151 0.0090056604
115 0.0085622642 0.0089138365
116 0.0086119497 0.0089421384
117 0.0086540881 0.0089779874
118 0.0084666667 0.0089503145
119 0.0090031447 0.0095660377
120 0.0087974843 0.0090490566
121 0.0088031447 0.0092
122 0.0083402516 0.0086861635
123 0.0087798742 0.0091257862
124 0.0087345912 0.0090150943
125 0.0089886792 0.0094050314
126 0.009272956 0.0096874214
127 0.0085603774 0.0088176101
128 0.0091031447 0.0094861635
129 0.0094257862 0.010003145
130 0.0091238994 0.0096408805
131 0.0091484277 0.0096358491
132 0.0088459119 0.0092937107
133 0.0090157233 0.009436478
134 0.0090396226 0.0095301887
135 0.0089106918 0.0092880503
136 0.0088295597 0.0091345912
137 0.0090446541 0.0095440252
138 0.0092408805 0.0099144654
139 0.0099578616 0.010662264
140 0.0091786164 0.0098402516
141 0.0091371069 0.0099207547
142 0.0092396226 0.0094081761
143 0.0092264151 0.0096559748
144 0.0093792453 0.0097955975
145 0.0098880503 0.010634591
146 0.0097603774 0.010781761
147 0.0092704403 0.010177987
148 0.0096540881 0.010126415
149 0.010250943 0.010818868
150 0.0094345912 0.010248428
151 0.0094886792 0.01019434
152 0.0099408805 0.010445283
153 0.010140881 0.011143396
154 0.0094786164 0.010653459
155 0.0097981132 0.010744025
156 0.0096566038 0.01078805
157 0.010372956 0.011301887
158 0.0099100629 0.011081132
159 0.010291824 0.011227044
160 0.009827673 0.010694969
161 0.010254717 0.012201258
162 0.010824528 0.012164151
163 0.010299371 0.011566038
164 0.010132704 0.012050314
165 0.010187421 0.011555975
166 0.0099779874 0.011618868
167 0.010514465 0.012352201
168 0.010090566 0.01197044
169 0.010489937 0.01286478
170 0.010453459 0.012291195
171 0.010419497 0.013106289
172 0.01031761 0.012524528
173 0.010490566 0.012473585
174 0.010785535 0.012495597
175 0.011212579 0.013191824
176 0.010638365 0.01259434
177 0.010301887 0.012662264
178 0.010997484 0.013261006
179 0.01002956 0.01247044
180 0.011096226 0.01372327
181 0.01164717 0.014319497
182 0.011512579 0.013379874
183 0.010261006 0.012044025
184 0.010598113 0.013122642
185 0.011179874 0.014469811
186 0.011103145 0.01408239
187 0.01028239 0.013462893
188 0.010783019 0.012994969
189 0.011183648 0.013342767
190 0.011057233 0.01366478
191 0.010487421 0.012737107
192 0.011386164 0.013693711
193 0.011237107 0.013387421
194 0.010807547 0.013491195
195 0.011256604 0.013627673
196 0.0097025157 0.012447799
197 0.010362893 0.012991824
198 0.011521384 0.013754088
199 0.010497484 0.01305283
200 0.010887421 0.013281132


==> figures/data/eps_low_mean.dat <==
x y
0 0.007727044
1 0.0079062893
2 0.0077597484
3 0.0079402516
4 0.0080415094
5 0.0081704403
6 0.0082283019
7 0.0081572327
8 0.0082018868
9 0.0084742138
10 0.008381761
11 0.0083471698
12 0.0083962264
13 0.0084106918
14 0.008518239
15 0.0083861635
16 0.0082641509
17 0.0082201258
18 0.0084012579
19 0.0084446541
20 0.0083327044
21 0.0084352201
22 0.008454717
23 0.0081616352
24 0.0083377358
25 0.0082446541
26 0.0082396226
27 0.0083471698
28 0.0081522013
29 0.0080496855
30 0.0083861635
31 0.0082886792
32 0.008254717
33 0.0081018868
34 0.0080823899
35 0.0084
36 0.0083264151
37 0.0081981132
38 0.0084056604
39 0.007972327
40 0.0080761006
41 0.0078018868
42 0.0083691824
43 0.0079603774
44 0.0085584906
45 0.0081433962
46 0.0078748428
47 0.0082169811
48 0.0081314465
49 0.0079849057
50 0.0081371069
51 0.0079968553
52 0.0081132075
53 0.0077283019
54 0.0077591195
55 0.0085037736
56 0.0083144654
57 0.0083081761
58 0.0079358491
59 0.0078320755
60 0.0080213836
61 0.0083937107
62 0.0082836478
63 0.0082408805
64 0.0078446541
65 0.0082044025
66 0.0078993711
67 0.0082408805
68 0.0078257862
69 0.0085037736
70 0.0080704403
71 0.0082654088
72 0.0081069182
73 0.0085465409
74 0.0082106918
75 0.0082515723
76 0.0083
77 0.0081132075
78 0.0079987421
79 0.0079823899
80 0.0083
81 0.0084220126
82 0.0079503145
83 0.0079339623
84 0.0082106918
85 0.0081616352
86 0.0084465409
87 0.0079421384
88 0.0082106918
89 0.0082836478
90 0.0080396226
91 0.0085358491
92 0.0084628931
93 0.0083163522
94 0.0089427673
95 0.0086823899
96 0.0084056604
97 0.008454717
98 0.0083
99 0.0084056604
100 0.0086339623
101 0.0081943396
102 0.0084301887
103 0.0084383648
104 0.008609434
105 0.0087805031
106 0.008381761
107 0.0081534591
108 0.0086421384
109 0.0087150943
110 0.0085622642
111 0.008708805
112 0.0085716981
113 0.0087283019
114 0.0088163522
115 0.0087377358
116 0.0087767296
117 0.0088163522
118 0.008708805
119 0.0092849057
120 0.0089232704
121 0.0090018868
122 0.0085132075
123 0.0089528302
124 0.0088748428
125 0.0091968553
126 0.0094798742
127 0.0086893082
128 0.0092943396
129 0.0097144654
130 0.0093823899
131 0.0093924528
132 0.0090698113
133 0.0092264151
134 0.0092849057
135 0.0090993711
136 0.008981761
137 0.0092943396
138 0.0095779874
139 0.010310063
140 0.009509434
141 0.0095289308
142 0.0093238994
143 0.0094408805
144 0.0095874214
145 0.010261635
146 0.010271069
147 0.0097245283
148 0.009890566
149 0.010534591
150 0.0098415094
151 0.0098415094
152 0.010193082
153 0.010642138
154 0.010066038
155 0.010271069
156 0.010222013
157 0.010837736
158 0.010495597
159 0.010759119
160 0.010261635
161 0.011228302
162 0.01149434
163 0.010932704
164 0.011091195
165 0.010871698
166 0.010798742
167 0.011433333
168 0.011030189
169 0.011677358
170 0.011372327
171 0.011762893
172 0.011420755
173 0.011481761
174 0.011640881
175 0.012202516
176 0.011616352
177 0.011481761
178 0.012128931
179 0.011250314
180 0.012410063
181 0.012983648
182 0.012446541
183 0.011152201
184 0.011860377
185 0.012824528
186 0.012593082
187 0.011872956
188 0.011888679
189 0.012263522
190 0.012361006
191 0.011612579
192 0.012540252
193 0.01231195
194 0.012149686
195 0.012442138
196 0.011075472
197 0.011677358
198 0.012637736
199 0.011774843
200 0.012084277

